Impact of Processing-Resource Sharing on the Placement of Chained Virtual Network Functions

Network Function Virtualization (NFV) provides higher flexibility for network operators and reduces the complexity in network service deployment. Using NFV, Virtual Network Functions (VNF) can be located in various network nodes and chained together in a Service Function Chain (SFC) to provide a specific service. Consolidating multiple VNFs in a smaller number of locations would allow decreasing capital expenditures. However, excessive consolidation of VNFs might cause additional latency penalties due to processing-resource sharing, and this is undesirable, as SFCs are bounded by service-specific latency requirements. In this paper, we identify two different types of penalties (referred as "costs") related to the processingresource sharing among multiple VNFs: the context switching costs and the upscaling costs. Context switching costs arise when multiple CPU processes (e.g., supporting different VNFs) share the same CPU and thus repeated loading/saving of their context is required. Upscaling costs are incurred by VNFs requiring multi-core implementations, since they suffer a penalty due to the load-balancing needs among CPU cores. These costs affect how the chained VNFs are placed in the network to meet the performance requirement of the SFCs. We evaluate their impact while considering SFCs with different bandwidth and latency requirements in a scenario of VNF consolidation.

==> Comparison_SoTA_latencies.dat <==
400	28.27588	68.429	28.54374	56.3603
800	38.81744	70.032	41.7407	62.487
1200	40.07098	72.476	42.65972	64.6806
1600	42.16524	74.956	43.58286	66.0328
2000	43.73406	75.639	44.28548	66.5143
2400	45.23272	78.995	47.57178	67.5105
2800	48.7966	79.593	49.29426	67.4494
3200	50.52526	80.866	51.50256	67.7921
3600	52.7305	81.461	54.91982	68.2441
4000	55.62838	81.994	57.50924	68.6543


==> Comparison_SoTA_nodes.dat <==
400	1	1.4	1.2	2
800	1.8	2.2	2	3.2
1200	2.2	3	2.4	4
1600	2.9	3.6	3	4.4
2000	3.6	4.1	3.8	5
2400	4	4.6	4.2	5.6
2800	4.8	5.4	5	6.6
3200	5.3	6.4	5.4	7.2
3600	6	7	6.4	8.2
4000	7	8.2	7.4	9


==> cg.dat <==
0	2.64	4.077	5.939	2.229	4.001	5.801
10	2.674	4.479	6.328	2.307	4.075	5.740480962
20	3.153	4.897	6.461461461	2.753	4.219	5.714
30	3.367	4.995	6.585585586	2.970970971	4.224224224	5.771084337
40	3.523	5.077	6.720440882	3.167	4.41223671	5.954918033
50	3.537	5.057	6.784924623	3.04112337	4.649848638	6.143006263
60	3.497	5.205410822	6.962512665	3.082164329	4.929591837	6.437777778
70	3.536	5.339051463	7.019648397	3.34002006	5.257559958	6.761363636
80	3.626	5.494461229	7.367864693	3.701913394	5.564551422	nan
90	3.665	5.68200409	7.554098361	3.860772358	5.998842593	nan
100	3.668668669	5.756728778	7.694444444	4.184882533	6.292231813	nan


==> csw_hom.dat <==
0	3.998	4	3	4	3
0.1	3.997	4	3	4	3.096
0.2	4.002	4	3	4	3.733
0.3	4.047	4	3	4	4.637739657
0.4	4.189	5	3	5	5.256539235
0.5	4.458	5	3	5	5.153535354
0.6	4.904	5	3.035	5	5.7507724
0.7	5.124	5	3.002	5.07	6.554712893
0.8	5.194194194	5	3.04	5.23	7.132571429
0.9	5.545545546	5	3.164	5.633	7.842384106
1	5.978978979	5	3.338338338	5.984939759	nan


==> csw_mix.dat <==
400	1	1.303	1.931	1	1.999	2.289
800	1.998	2.019	2.507	2	2.243	3.129
1200	2.367	2.657	3.145	2.051	3.082	3.868
1600	3	3.188	3.849	3	3.821	4.521
2000	3.834	3.984	5.053553038	3.996	4.184	5.211
2400	4.361	4.661	5.213920164	4.052	5.049	6.137137137
2800	5.08	5.217	5.874481328	5	5.682	6.839717742
3200	5.675	5.888	6.63193658	5.856	6.253	7.685800604
3600	6.411	6.676	7.315205327	6.049	7.092	8.406091371
4000	7.135	7.57	nan	6.997	7.671	9.180275716



==> cup_hom.dat <==
0	3.998	4	3	4	3
0.75	3.997	4	3	4	3
1.5	4	4	3	4	3.564128257
2.25	4.021	4	3	4	4.938986556
3	4.156	5	3	5	5.700796359
3.75	4.242	5	3.005	5.004	6.314285714
4.5	4.380761523	5	3.60201005	5.015	nan
5.25	4.780120482	5	3.157258065	5.195718654	nan
6	5.103830645	5	3.134538153	5.175365344	nan
6.75	5.529045643	5	4.191158901	5.273522976	nan
7.5	nan	5	nan	5.138947368	nan



==> cup_mix.dat <==
400	1	1	1.286	1	1	1.883
800	1.998	2	2.107	2	2	2.321
1200	2.367	2.395	2.81	2.051	2.183	3.166
1600	3	3.026	3.285	3	3	3.756756757
2000	3.834	3.909	4.022	3.996	4.001	4.25025025
2400	4.361	4.51	4.678678679	4.052	4.177	4.796593186
2800	5.08	5.147	5.335335335	5	5.016	5.364729459
3200	5.675	5.835	5.968844221	5.856	5.977	6.123246493
3600	6.411	6.54	6.667004049	6.049	6.212212212	6.704112337
4000	7.135	7.322322322	nan	6.997	7.021	7.378134403


